Political Discussion and Leanings on Twitter: the 2016 Italian Constitutional Referendum

The recent availability of large, high-resolution data sets of online human activity allowed for the study and characterization of the mechanisms shaping human interactions at an unprecedented level of accuracy. To this end, many efforts have been put forward to understand how people share and retrieve information when forging their opinion about a certain topic. Specifically, the detection of the political leaning of a person based on its online activity can support the forecasting of opinion trends in a given population. Here, we tackle this challenging task by combining complex networks theory and machine learning techniques. In particular, starting from a collection of more than 6 millions tweets, we characterize the structure and dynamics of the Italian online political debate about the constitutional referendum held in December 2016. We analyze the discussion pattern between different political communities and characterize the network of contacts therein. Moreover, we set up a procedure to infer the political leaning of Italian Twitter users, which allows us to accurately reconstruct the overall opinion trend given by official polls (Pearson's r=0.88) as well as to predict with good accuracy the final outcome of the referendum. Our study provides a large-scale examination of the Italian online political discussion through sentiment-analysis, thus setting a baseline for future studies on online political debate modeling.

==> ReferendumOfficialPolls.csv <==
Data	Realizzatore	Committente o acquirente	Campione	Si (SENZA indecisi/astenuti)	No (SENZA indecisi/astenuti)	Si (CON indecisi/astenuti)	No (CON indecisi/astenuti)	Astenuti	Indecisi	Affluenza dichiarata	Margine di errore (\pm)	Note/Fonte	Link fonte online
31 August 2016	Istituto Ixe'	Agora'	1000	55%	45%	42%	35%	0	23%	53.00%	3.10%		
3 September 2016	EMG Acqua	La7	1606	48.60%	51.40%	26.90%	28.40%	(46.0%[N 21])	44.70%	54.00%	2.40%		
5 September 2016	Istituto Piepoli	0	500	48%	52%	0	0	0	0	0	4.30%	Dati pubblicati insieme al sondaggio finale del 14 November per La Stampa, cfr. Ultimo giorno di sondaggi 0 Il No ancora avanti di otto punti, in La Stampa, 18 November 2016, p. 3.	
7 September 2016	Istituto Ixe'	Agora'	1000	53%	47%	40%	36%	0	24%	55.00%	3.10%		
6 September 2016	Demos&Pi e Demetra	la Repubblica	1023	56%	44%	39%	31%	0	0	0	3.10%		
10 September 2016	EMG Acqua	La7	1583	48.10%	51.90%	28.50%	30.80%	(45.8%[N 21])	40.70%	54.20%	2.50%		
12 September 2016	Istituto Piepoli	0	500	46%	54%	0	0	0	0	0	4.30%	Dati pubblicati insieme al sondaggio finale del 14 November per La Stampa, cfr. Ultimo giorno di sondaggi 0 Il No ancora avanti di otto punti, in La Stampa, 18 November 2016, p. 3.	
14 September 2016	Istituto Ixe'	Agora'	1000	51%	49%	39%	37%	0	24%	57.00%	3.10%		
14 September 2016	Eumetra Monterosa	il Giornale	800	47.50%	52.50%	19.00%	21.00%	11.00%	49.00%	0	3.50%		
14 September 2016	Tecne'	Porta a Porta	1000	47%	53%	0	0	0	19%	45%	3.10%	Pubblicato insieme al sondaggio del 14015 October 2016.	
15 September 2016	IPR Marketing	Porta a Porta	1000	46%	54%	0	0	0	25%	40%	3.30%	Pubblicato insieme al sondaggio del 15 October 2016.	
17 September 2016	EMG Acqua	La7	1573	46.90%	53.10%	30.10%	34.10%	(45.0%[N 21])	35.80%	55.00%	2.50%		
19 September 2016	Eumetra Monterosa	il Giornale	800	47%	53%	0	0	0	0	0	0	Referendum, Brunetta pubblica sondaggio Eurometra: 'No vola al 55%', in affariitaliani.it, 26 September 2016.	http://www.affaritaliani.it/politica/referendum0brunetta0pubblica0sondaggio0eurometra0no0vola0al0550442459.html
19 September 2016	Istituto Piepoli	0	500	45%	55%	0	0	0	0	0	4.30%	Dati pubblicati insieme al sondaggio finale del 14 November per La Stampa, cfr. Ultimo giorno di sondaggi 0 Il No ancora avanti di otto punti, in La Stampa, 18 November 2016, p. 3.	
20 September 2016	Index Research	Piazzapulita	800	49%	51%	0	0	33%	27%	0	3.50%		
21 September 2016	Istituto Ixe'	Agora'	1000	52%	48%	38%	35%	0	27%	54.00%	3.10%		
22 September 2016	Lorien Consulting	Italia Oggi	1000	51%	49%	37%	36%	0	27%	55%	3.50%		
23 September 2016	Euromedia Research	0	1000	48.60%	51.40%	25.30%	26.80%	0	0	0	3.10%	Il referendum costituzionale 0 La stima di voto su coloro che andranno sicuramente a votare (PDF), in freenewsonline.it, pubblicazione di Euromedia Research, 3 October 2016.	http://www.freenewsonline.it/wp0content/uploads/2016/10/Sondaggio0Euromedia0Research0A.0Ghisleri0I0NO0sono0in0costante0aumento.pdf
24 September 2016	EMG Acqua	La7	1635	45.50%	54.50%	29.60%	35.50%	(44.1%[N 21])	34.90%	55.90%	2.40%		
26 September 2016	Eumetra Monterosa	il Giornale	800	45%	55%	0	0	0	0	0	0	Referendum, Brunetta pubblica sondaggio Eurometra: 'No vola al 55%', in affariitaliani.it, 26 September 2016.	http://www.affaritaliani.it/politica/referendum0brunetta0pubblica0sondaggio0eurometra0no0vola0al0550442459.html
26 September 2016	Istituto Piepoli	0	500	46%	54%	0	0	0	0	0	4.30%	Dati pubblicati insieme al sondaggio finale del 14 November per La Stampa, cfr. Ultimo giorno di sondaggi 0 Il No ancora avanti di otto punti, in La Stampa, 18 November 2016, p. 3.	
26 September 2016	Demopolis	Otto e mezzo	1200	49.50%	50.50%	0	0	0	28%	52%	3.30%		
27 September 2016	Format Research	0	1000	48.90%	51.10%	40.10%	41.90%	(47.9%[N 21])	18%	52.10%	3.20%		
28 September 2016	Index Research	Piazzapulita	800	48.50%	51.50%	0	0	34%	29%	0	3.50%		
28 September 2016	Istituto Ixe'	Agora'	1000	51%	49%	38%	36%	0	26%	53.00%	3.10%		
29 September 2016	Scenari Politici 0 Winpoll	Huffington Post	1500	47.50%	52.50%	0	0	0	0	53.00%	1.65%		
30 September 2016	Euromedia Research	0	1000	47.60%	52.40%	25.00%	27.50%	6.20%	41.30%	52.50%	3.10%	Il referendum costituzionale 0 La stima di voto su coloro che andranno sicuramente a votare (PDF), in freenewsonline.it, pubblicazione di Euromedia Research, 3 October 2016.	http://www.freenewsonline.it/wp0content/uploads/2016/10/Sondaggio0Euromedia0Research0A.0Ghisleri0I0NO0sono0in0costante0aumento.pdf
30 September 2016	Ipsos	Corriere della Sera	998	48%	52%	23%	25%	44%	8%	56.00%	3.10%		
1 October 2016	EMG Acqua	La7	1633	46.60%	53.40%	31.40%	36.00%	(44.2%[N 21])	32.60%	55.80%	2.40%		
3 October 2016	Istituto Piepoli	0	500	46%	54%	0	0	0	0	0	4.30%	Dati pubblicati insieme al sondaggio finale del 14 November per La Stampa, cfr. Ultimo giorno di sondaggi 0 Il No ancora avanti di otto punti, in La Stampa, 18 November 2016, p. 3.	
4 October 2016	Sondaggi Bidimedia 0 Bi3	0	820	46.50%	53.50%	0	0	35%	15%	50%	3.40%		
5 October 2016	Index Research	Piazzapulita	800	48.30%	51.70%	0	0	38%	22%	0	3.50%		
5 October 2016	Istituto Ixe'	Agora'	1000	51%	49%	38%	37%	0	25%	50.00%	3.10%		
8 October 2016	EMG Acqua	La7	1661	47.10%	52.90%	32.30%	36.30%	(43.8%[N 21])	31.40%	56.20%	2.40%		
8 October 2016	Lorien Consulting	Italia Oggi	1000	48%	52%	34%	37%	0	29%	54%	3.50%		
11 October 2016	Demopolis	l'Espresso	1500	49%	51%	35%	36%	0	29%	53%	3.20%		
12 October 2016	Istituto Ixe'	Agora'	1000	50%	50%	37%	37%	0	26%	51.00%	3.10%		
13 October 2016	Index Research	Piazzapulita	800	48.60%	51.40%	0	0	35%	20%	0	3.50%		
14 October 2016	Scenari Politici 0 Winpoll	Huffington Post	1500	46%	54%	0	0	0	0	54.00%	1.65%		
14 October 2016	Euromedia Research	0	1000	47%	53%	23.20%	26.20%	6.80%	43.80%	49.40%	3.10%	SONDAGGIO EUROMEDIA: i 'No' sono in constante aumento e in netto vantaggio al 53%, in freenewsonline.it, 17 October 2016	http://www.freenewsonline.it/?p=22453
14 October 2016	Tecne'	Porta a Porta	1000	48%	52%	0	0	0	18%	49%	3.10%		
15 October 2016	IPR Marketing	Porta a Porta	1003	48.50%	51.50%	0	0	0	17%	48%	3.30%		
15 October 2016	EMG Acqua	La7	1643	47.70%	52.30%	33.80%	37.00%	(42.3%[N 21])	29.20%	57.70%	2.40%		
17 October 2016	Istituto Piepoli	0	500	47%	53%	0	0	0	0	0	4.30%	Dati pubblicati insieme al sondaggio finale del 14 November per La Stampa, cfr. Ultimo giorno di sondaggi 0 Il No ancora avanti di otto punti, in La Stampa, 18 November 2016, p. 3.	
18 October 2016	Index Research	Piazzapulita	1000	48.50%	51.50%	0	0	37%	20%	0	3.50%		
19 October 2016	Istituto Ixe'	Agora'	1000	49%	51%	37%	38%	0	25%	55.00%	3.10%		
19 October 2016	Eumetra Monterosa	Comitato Lavoratori per il NO alla Riforma Costituzionale	800	46%	54%	23%	27%	15%	35%	0	3.50%		
19 October 2016	Demopolis	Otto e mezzo	1200	51%	49%	0	0	0	27%	53%	3.20%		
20 October 2016	Ipsos	Corriere della Sera	1002	46%	54%	22.40%	26.80%	42.30%	8.50%	57.70%	3.10%		
21 October 2016	Scenari Politici 0 Winpoll	Huffington Post	1500	48%	52%	0	0	0	0	54%	1.65%		
21 October 2016	Tecne'	Porta a Porta	1000	47.50%	52.50%	0	0	0	17%	49%	3.10%		
21 October 2016	IPR Marketing	Porta a Porta	1001	49.20%	50.80%	0	0	0	17%	49%	3.30%		
22 October 2016	EMG Acqua	La7	1670	47.90%	52.10%	34.70%	37.80%	(41.1%[N 21])	27.50%	58.90%	2.40%		
26 October 2016	Index Research	Piazzapulita	800	48.70%	51.30%	0	0	38%	19%	0	3.50%		
26 October 2016	Istituto Ixe'	Agora'	1000	48%	52%	37%	40%	0	23%	56.00%	3.10%		
26 October 2016	Eumetra Monterosa	Comitato Lavoratori per il NO alla Riforma Costituzionale	800	46%	54%	23%	27%	15%	35%	0	3.50%		
25 October 2016	Demos&Pi e Demetra	la Repubblica	1213	47%	53%	35%	39%	26%		0	2.80%		
26 October 2016	Demopolis	0	1000	49.50%	50.50%	36.10%	36.90%	0	27%	52%	3.30%		
27 October 2016	Scenari Politici 0 Winpoll	Huffington Post	1500	47.50%	52.50%	0	0	0	0	53%	1.65%		
28 October 2016	Tecne'	RTI	1500	47.10%	52.90%	23.00%	25.80%	51.20%		0	2.50%		
29 October 2016	EMG Acqua	La7	1557	48.00%	52.00%	34.70%	37.60%	(40.6%[N 21])	27.70%	59.40%	2.40%		
2 November 2016	Istituto Ixe'	Agora'	1000	49%	51%	38%	39%	0	23%	58.00%	3.10%		
2 November 2016	Index Research	Piazzapulita	800	48.20%	51.80%	0	0	38%	21%	0	3.50%		
2 November 2016	Eumetra Monterosa	Comitato Lavoratori per il NO alla Riforma Costituzionale	800	45%	55%	26%	32%	8%	34%	0	3.50%		
4 November 2016	Scenari Politici 0 Winpoll	Huffington Post	1500	47%	53%	0	0	0	0	54%	1.65%		
3 November 2016	Demopolis	Otto e Mezzo	1200	48.50%	51.50%	35.90%	38.10%	0	26%	54%	3.20%		
4 November 2016	Euromedia Research	0	800	47.90%	52.10%	24.10%	26.20%	49.70%		50.30%	3.00%		
3 November 2016	IPR Marketing	Porta a Porta	1000	48%	52%	0	0	0	18%	49%	3.30%	Rapporto sondaggio IPR Marketing per Porta a Porta, trasmissione del 7 November 2016 (PDF), IPR Marketing. URL consultato il 18 November 2016.	http://www.iprmarketing.it/wp0content/uploads/2016/11/Sondaggio0IPR0Refedendum0per0Porta0a0Porta070November02016.pdf
4 November 2016	Tecne'	Porta a Porta	1000	47%	53%	0	0	0	16%	50%	3.10%		
5 November 2016	EMG Acqua	La7	1815	47.60%	52.40%	34.80%	38.30%	(40.3%[N 21])	26.90%	59.70%	2.30%		
7 November 2016	Istituto Piepoli	0	500	46.50%	53.50%	0	0	0	0	0	4.30%	Dati pubblicati insieme al sondaggio finale del 14 November per La Stampa, cfr. Ultimo giorno di sondaggi 0 Il No ancora avanti di otto punti, in La Stampa, 18 November 2016, p. 3.	
9 November 2016	Istituto Ixe'	Agora'	1000	48%	52%	37%	40%	0	23%	61.00%	3.10%		
9 November 2016	Index Research	Piazzapulita	800	47.80%	52.20%	0	0	40%	22%	0	3.50%		
9 November 2016	Eumetra Monterosa	Comitato Lavoratori per il NO alla Riforma Costituzionale	800	45%	55%	27%	33%	9%	31%	0	3.50%		
9 November 2016	Tecne'	RTI	1500	47.70%	52.30%	23.10%	25.30%	51.60%		0	2.50%		
10 November 2016	Scenari Politici 0 Winpoll	Huffington Post	1500	47.50%	52.50%	0	0	0	0	55%	1.65%		
11 November 2016	IPR Marketing	Porta a Porta	1000	47.50%	52.50%	0	0	0	18%	50%	3.30%		
12 November 2016	Tecne'	Porta a Porta	1000	46.50%	53.50%	0	0	0	16.50%	50%	3.10%		
12 November 2016	EMG Acqua	La7	1663	47.10%	52.90%	34.90%	39.20%	(40.2%[N 21])	25.90%	59.80%	2.40%		
13 November 2016	Euromedia Research	0	800	47.50%	52.50%	0	0	0	0	0	3.50%		
14 November 2016	Istituto Piepoli	La Stampa	500	46%	54%	0	0	0	0	0	4.30%	Dati pubblicati insieme al sondaggio finale del 14 November per La Stampa, cfr. Ultimo giorno di sondaggi 0 Il No ancora avanti di otto punti, in La Stampa, 18 November 2016, p. 3.	
14 November 2016	Ipsos	Corriere della Sera	997	45%	55%	21.00%	26.10%	46.50%	6.40%	53.50%	3.10%	0do Pagnoncelli, Il No in testa, ma il 13% e' ancora incerto. E un elettore su due non andra' a votare, in Corriere della Sera, 18 November 2016, p. 2.	
15 November 2016	Demos&Pi e Demetra	la Repubblica	1231	45%	55%	34%	41%	25%		0	3.10%		
15 November 2016	Demopolis	Otto e Mezzo	1200	48%	52%	36%	39%	0	25%	56%	3.40%		
16 November 2016	Eumetra Monterosa	Comitato Lavoratori per il NO alla Riforma Costituzionale	800	43.90%	56.10%	28.70%	36.60%	34.70%		0	3.50%		
16 November 2016	Euromedia Research	0	800	46%	54%	25.50%	29.90%	7.30%	37.30%	55.40%	3.00%		
16 November 2016	Index Research	Piazzapulita	800	47.20%	52.80%	0	0	41%	21%	0	3.50%		
16 November 2016	Istituto Ixe'	Agora'	1000	47%	53%	37%	42%	0	21%	62.00%	3.10%		
15 November 2016	Termometro Politico	0	4000	49.41%	50.59%	22.73%	23.27%	42%	12%	58.00%	3.00%		
16 November 2016	EMG Acqua	La7	1609	46.70%	53.40%	35.20%	40.10%	(40.3%[N 21])	24.70%	54%	2.40%		
16 November 2016	Tecne'	RTI	1500	47.10%	52.90%	23.10%	26.80%	50.10%		0	2.50%		
16 November 2016	Scenari Politici 0 Winpoll	Huffington Post	1500	46.50%	53.50%	0	0	0	0	57%	1.65%		
17 November 2016	Lorien Consulting	0	1000	45.80%	54.20%	38%	45%	0	17%	58%	3.50%	Referendum: ultimo sondaggio prima del silenzio stampa, Lorien Consulting, 18 November 2016.	http://www.lorienconsulting.net/it/ultima0indagine0prima0del0referendum/

